Radio continuum emission from a tidal dwarf galaxy

Tidal dwarf galaxies (TDGs) form in the debris of galaxy mergers, making them ideal testbeds for investigating star formation in an extreme environment. We present radio continuum EVLA observations spanning 1-2 GHz of the interacting system Arp 94, which contains the TDG J1023+1952. We detect extended radio continuum emission from the disc of the TDG's putative parent galaxy, the spiral NGC 3227. The TDG lies in front of the spiral disc, partially overlapping in projection. This challenging alignment complicates the separation of the respective contributions of radio emission from the TDG and disc. However, we show that the radio continuum appears more prominent around the TDG's location, suggesting the detection of emission from the TDG. Quantifying this argument, we derive an upper limit of 2.2 mJy for the whole TDG's emission. Our derived in-band spectral index map of the system generally shows the expected behaviour of combined thermal and synchrotron radio emission in a galaxy disc, except for a region at the periphery of the disc and the TDG with a flat spectrum (spectral index ~-0.4) unrelated to regions with high H alpha emission. We speculate that at this location - which coincides with the intersection of faint tidal tails - the collision of gas clouds produces shocks which re-accelerate cosmic ray electrons, and thereby enhance the radio emission. Overall, this study provides new insights about the Arp 94 system and expands the sample of TDGs studied at radio frequencies, with only two confirmed detections so far.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
